An efficient tangent based topologically distinctive path finding for grid maps

Conventional local planners frequently become trapped in a locally optimal trajectory, primarily due to their inability to traverse obstacles. Having a larger number of topologically distinctive paths increases the likelihood of finding the optimal trajectory. It is crucial to generate a substantial number of topologically distinctive paths in real-time. Accordingly, we propose an efficient path planning approach based on tangent graphs to yield multiple topologically distinctive paths. Diverging from existing algorithms, our method eliminates the necessity of distinguishing whether two paths belong to the same topology; instead, it generates multiple topologically distinctive paths based on the locally shortest property of tangents. Additionally, we introduce a priority constraint for the queue during graph search, thereby averting the exponential expansion of queue size. To illustrate the advantages of our method, we conducted a comparative analysis with various typical algorithms using a widely recognized public dataset\footnote{https://movingai.com/benchmarks/grids.html}. The results indicate that, on average, our method generates 320 topologically distinctive paths within a mere 100 milliseconds. This outcome underscores a significant enhancement in efficiency when compared to existing methods. To foster further research within the community, we have made the source code of our proposed algorithm publicly accessible\footnote{https://joeyao-bit.github.io/posts/2023/09/07/}. We anticipate that this framework will significantly contribute to the development of more efficient topologically distinctive path planning, along with related trajectory optimization and motion planning endeavors.

==> coverletter_v1_0907.txt <==
Dear Prof. Tamim Asfour and the associated AE,

On behalf of all authors, I would like to ask you to consider our manuscript entitled “An efficient tangent based topologically distinctive path finding for grid maps” for publication in IEEE RAL as an original research article. 

In this article, we introduce a tangent graph-based topologically distinctive path planning algorithm. It leverages the property that tangents form locally shortest paths, ensuring that any two locally shortest paths belong to different topologies. Compared to existing algorithms, our approach requires no indicator to determine whether two paths belong to the same topology. Furthermore, it eliminates the need to repeat the search for multiple paths, as all distinctive paths can be found in a single search.

In comparison with other methods, our approach demonstrates significant efficiency when compared to RHCF, HA*, and HTheta*. Specifically, our method takes approximately 100ms to determine 320 paths from the mentioned public map dataset, while RHCF takes more than 1 second, and HA* and HTheta* take more than 10 seconds. However, it's important to note that our method has a limitation in that it cannot search for multiple paths with the same topology, unlike methods that use indicators like H-signature, which are capable of searching for multiple paths with the same topology.

To facilitate further research in the community, we have made the source code of the proposed framework publicly available (https://joeyao-bit.github.io/posts/2023/09/07/). We anticipate that this framework will contribute to the development of more efficient path planning algorithms and expedite various aspects of robotics that involve collision checks.


Without wishing to take a liberty, my coauthors and I would like to suggest three potential referees:

1, Christoph Rösmann, Dr.-Ing, Institute of Control Theory and Systems Engineering, TU Dortmund University
email: christoph.roesmann@tu-dortmund.de
personal page link: https://rst.etit.tu-dortmund.de/lehrstuhl/team/roesmann/

2, Fei Gao, Assistant Professor, College of Control Science and Engineering, Zhejiang University
email: fgaoaa@zju.edu.cn 
personal page link: http://zju-fast.com/fei-gao/

3, Maxim Likhachev, Professor, Robotics Institute, Carnegie Mellon University
email: maxim@cs.cmu.edu
personal page link: https://www.cs.cmu.edu/~maxim/

This manuscript has not been published and is not under consideration for publication elsewhere. All the authors have approved the manuscript and agree with this submission.

Sincerely,

YaoZhuo, PhD candidate, yaozhuo@buaa.edu.cn;
Prof.WangWei, PhD, wangweilab@buaa.edu.cn.

Beihang University 

37 XueYuan Road, Haidain District, Beijing, 100083


